DEALing with Image Reconstruction: Deep Attentive Least Squares

State-of-the-art image reconstruction often relies on complex, highly parameterized deep architectures. We propose an alternative: a data-driven reconstruction method inspired by the classic Tikhonov regularization. Our approach iteratively refines intermediate reconstructions by solving a sequence of quadratic problems. These updates have two key components: (i) learned filters to extract salient image features, and (ii) an attention mechanism that locally adjusts the penalty of filter responses. Our method achieves performance on par with leading plug-and-play and learned regularizer approaches while offering interpretability, robustness, and convergent behavior. In effect, we bridge traditional regularization and deep learning with a principled reconstruction approach.

==> Files_for_erich/fig_4_castle_path/psnr.csv <==
x,psnr, res 
0,6.12, 10.000000 
1,20.26, 0.098090 
2,22.98, 0.069653 
3,25.71, 0.038552 
4,27.49, 0.021863 
5,28.51, 0.013742 
6,29.10, 0.009242 
7,29.44, 0.006655 
8,29.65, 0.004916 
9,29.78, 0.003763 
10,29.87, 0.003014 
11,29.93, 0.002481 
12,29.97, 0.002063 
13,30.00, 0.001720 
14,30.02, 0.001431 
15,30.04, 0.001196 
16,30.05, 0.001019 
17,30.05, 0.000883 
18,30.06, 0.000777 
19,30.06, 0.000692 
20,30.07, 0.000622 
21,30.07, 0.000563 
22,30.07, 0.000513 
23,30.07, 0.000473 
24,30.07, 0.000443 
25,30.07, 0.000418 
26,30.07, 0.000390 
27,30.07, 0.000355 
28,30.07, 0.000318 
29,30.07, 0.000279 
30,30.07, 0.000243 
31,30.07, 0.000213 
32,30.07, 0.000189 
33,30.07, 0.000170 
34,30.07, 0.000153 
35,30.07, 0.000140 
36,30.07, 0.000128 
37,30.07, 0.000117 
38,30.07, 0.000108 
39,30.07, 0.000099 
40,30.07, 0.000091 
41,30.07, 0.000083 
42,30.07, 0.000077 
43,30.07, 0.000072 
44,30.07, 0.000067 
45,30.07, 0.000063 
46,30.07, 0.000060 
47,30.07, 0.000057 
48,30.07, 0.000054 
49,30.07, 0.000051 
50,30.07, 0.000047 
51,30.07, 0.000044 
52,30.07, 0.000040 
53,30.07, 0.000037 
54,30.07, 0.000034 
55,30.07, 0.000031 
56,30.07, 0.000028 
57,30.07, 0.000026 
58,30.07, 0.000024 
59,30.07, 0.000021 
60,30.07, 0.000019 
61,30.07, 0.000018 
62,30.07, 0.000016 
63,30.07, 0.000015 
64,30.07, 0.000013 
65,30.07, 0.000012 
66,30.07, 0.000012 
67,30.07, 0.000011 

==> Files_for_erich/fig_4_castle_path/residuals.csv <==
inf
9.809003770351409912e-02
6.965324282646179199e-02
3.855166584253311157e-02
2.186340838670730591e-02
1.374186389148235321e-02
9.242325089871883392e-03
6.654763594269752502e-03
4.916465375572443008e-03
3.763180458918213844e-03
3.014429006725549698e-03
2.481036121025681496e-03
2.063248772174119949e-03
1.720177941024303436e-03
1.430518925189971924e-03
1.196270808577537537e-03
1.019458635710179806e-03
8.834162726998329163e-04
7.768928771838545799e-04
6.918672006577253342e-04
6.222504889592528343e-04
5.629429360851645470e-04
5.134335369803011417e-04
4.725511244032531977e-04
4.431800916790962219e-04
4.184442805126309395e-04
3.902384487446397543e-04
3.554990980774164200e-04
3.175215097144246101e-04
2.787897537928074598e-04
2.426531718811020255e-04
2.127482148353010416e-04
1.889865234261378646e-04
1.697921543382108212e-04
1.534201146569103003e-04
1.396249135723337531e-04
1.278114650631323457e-04
1.172296615550294518e-04
1.077319902833551168e-04
9.891407535178586841e-05
9.066027996595948935e-05
8.333065488841384649e-05
7.676660607103258371e-05
7.151730824261903763e-05
6.705683335894718766e-05
6.320980173768475652e-05
5.967023025732487440e-05
5.668247104040347040e-05
5.351867002900689840e-05
5.099620830151252449e-05
4.708017877419479191e-05
4.360256207291968167e-05
4.044927118229679763e-05
3.727210059878416359e-05
3.414367529330775142e-05
3.084285708609968424e-05
2.838248838088475168e-05
2.607112764962948859e-05
2.381168815190903842e-05
2.123106060025747865e-05
1.948581848409958184e-05
1.785709173418581486e-05
1.641877315705642104e-05
1.511033406131900847e-05
1.324040840700035915e-05
1.248080752702662721e-05
1.153286484623095021e-05
1.066475488187279552e-05


==> Files_for_erich/fig_6_superres_robust/psnr_curve_adm.csv <==
9.886758725321802999e+00
2.531358832966016337e+01
2.718104417222053115e+01
2.776110056636984069e+01
2.797821589952580013e+01
2.807814071165483938e+01
2.812966894082294189e+01
2.815878463721723080e+01
2.817662659669462144e+01
2.818819216901377445e+01
2.819591870670164369e+01
2.820111669001298793e+01
2.820463995978249727e+01
2.820703420425925856e+01
2.820870809702327264e+01
2.820986915153795849e+01
2.821061342119829973e+01
2.821116058653066716e+01
2.821151700763166659e+01
2.821177723051204822e+01
2.821202792078300092e+01
2.821216414490032776e+01
2.821231096070729905e+01
2.821233858884350099e+01


==> Files_for_erich/fig_6_superres_robust/psnr_curve_gt.csv <==
inf
3.045271626210514171e+01
2.936628279333924496e+01
2.886877569653629649e+01
2.860573522948662273e+01
2.845640697010795250e+01
2.836785651458596291e+01
2.831400423839090408e+01
2.828041815850177443e+01
2.825922640206668035e+01
2.824559136385856206e+01
2.823663378024763304e+01
2.823062019279194956e+01
2.822656264154209893e+01
2.822382038656758496e+01
2.822184718533657133e+01
2.822050323761897772e+01
2.822012264054420427e+01
2.821924963046047097e+01
2.821901326450252512e+01
2.821879204453425771e+01
2.821857912442590788e+01
2.821839814175278960e+01
2.821821610542432879e+01
2.821820922331600556e+01


==> Files_for_erich/fig_6_superres_robust/psnr_curve_normal.csv <==
7.241728943395462359e+00
1.660966886123518549e+01
2.355651457630692391e+01
2.651298407745436947e+01
2.772787754665626636e+01
2.811726417058680738e+01
2.821088299980116787e+01
2.822643997493423029e+01
2.822490533611736296e+01
2.822109506477564977e+01
2.821830156498252506e+01
2.821668096791622560e+01
2.821574252335957311e+01
2.821520738017566998e+01
2.821490102276683487e+01
2.821472325923324576e+01
2.821460362422826762e+01
2.821451804352705039e+01
2.821445856745699032e+01
2.821440993773765626e+01
2.821436559260644827e+01
2.821432778402846964e+01
2.821429350081040610e+01
2.821426568763897080e+01
2.821424340778354889e+01
2.821422476297486526e+01
2.821420996124061276e+01
2.821419885250423931e+01
2.821419833090782703e+01


==> Files_for_erich/fig_6_superres_robust/psnr_curve_uniform.csv <==
9.226684827111965248e+00
2.043290743135799303e+01
2.533460203443023673e+01
2.732125447383264927e+01
2.804168190233514935e+01
2.822401133783401050e+01
2.825014986073281520e+01
2.824373610570242477e+01
2.823415958641085410e+01
2.822712202899264256e+01
2.822269673394923473e+01
2.821997695941797701e+01
2.821825579260801220e+01
2.821717513458946769e+01
2.821648512696297217e+01
2.821602986619982545e+01
2.821571603891451119e+01
2.821550377996405246e+01
2.821533840305892937e+01
2.821521062551209269e+01
2.821510757044721629e+01
2.821502119770776318e+01
2.821495425969220605e+01
2.821490399150192019e+01
2.821485579213069173e+01
2.821481625007573157e+01
2.821477967800007747e+01
2.821477481663919917e+01


==> Files_for_erich/fig_6_superres_robust/psnr_curve_zero.csv <==
7.507593560712088276e+00
2.190495706188661273e+01
2.612973653455340184e+01
2.743411105719493648e+01
2.784788680804105354e+01
2.801565901813054538e+01
2.809686081144911185e+01
2.813994637263588317e+01
2.816500932244406030e+01
2.818065615498441190e+01
2.819093540266905862e+01
2.819777154044052736e+01
2.820237468336809172e+01
2.820552768489655548e+01
2.820766811096642357e+01
2.820921001036072084e+01
2.821016834367627268e+01
2.821093112622270027e+01
2.821134324910542546e+01
2.821165516802304296e+01
2.821194895648499568e+01
2.821208658770763122e+01
2.821226823128822048e+01
2.821229848037598131e+01


==> Files_for_erich/fig_6_superres_robust/psnr_curves.csv <==
k,adm,zero,uniform,normal,gt
0,9.89,7.51,9.23,7.24,10000.00
1,25.31,21.90,20.43,16.61,30.45
2,27.18,26.13,25.33,23.56,29.37
3,27.76,27.43,27.32,26.51,28.87
4,27.98,27.85,28.04,27.73,28.61
5,28.08,28.02,28.22,28.12,28.46
6,28.13,28.10,28.25,28.21,28.37
7,28.16,28.14,28.24,28.23,28.31
8,28.18,28.17,28.23,28.22,28.28
9,28.19,28.18,28.23,28.22,28.26
10,28.20,28.19,28.22,28.22,28.25
11,28.20,28.20,28.22,28.22,28.24
12,28.20,28.20,28.22,28.22,28.23
13,28.21,28.21,28.22,28.22,28.23
14,28.21,28.21,28.22,28.21,28.22
15,28.21,28.21,28.22,28.21,28.22
16,28.21,28.21,28.22,28.21,28.22
17,28.21,28.21,28.22,28.21,28.22
18,28.21,28.21,28.22,28.21,28.22
19,28.21,28.21,28.22,28.21,28.22
20,28.21,28.21,28.22,28.21,28.22
21,28.21,28.21,28.22,28.21,28.22
22,28.21,28.21,28.21,28.21,28.22
23,28.21,28.21,28.21,28.21,28.22
24,28.21,28.21,28.21,28.21,28.22
25,28.21,28.21,28.21,28.21,28.22
26,28.21,28.21,28.21,28.21,28.22
27,28.21,28.21,28.21,28.21,28.22
28,28.21,28.21,28.21,28.21,28.22

==> Files_for_erich/fig_6_superres_robust/res_curve_adm.csv <==
9.226684827111965248e+00
2.043290708642658160e+01
2.533460456864060717e+01
2.732125637814554864e+01
2.804167801532667781e+01
2.822401124516361293e+01
2.825014822033268302e+01
2.824373483996414080e+01
2.823415877337042446e+01
2.822712066516527329e+01
2.822269532478550857e+01
2.821997600067328804e+01
2.821825463503854792e+01
2.821717386817057616e+01
2.821648445048599285e+01
2.821602940868515219e+01
2.821571601190756695e+01
2.821550372114618810e+01
2.821533815350025520e+01
2.821521033947675150e+01
2.821510721068944960e+01
2.821502064424887024e+01
2.821495365461874272e+01
2.821490347538848198e+01
2.821485484102079511e+01
2.821481581324016474e+01
2.821477918555527253e+01
2.821477429161614481e+01


==> Files_for_erich/fig_6_superres_robust/res_curve_gt.csv <==
9.226684827111965248e+00
2.043290708642658160e+01
2.533460456864060717e+01
2.732125637814554864e+01
2.804167801532667781e+01
2.822401124516361293e+01
2.825014822033268302e+01
2.824373483996414080e+01
2.823415877337042446e+01
2.822712066516527329e+01
2.822269532478550857e+01
2.821997600067328804e+01
2.821825463503854792e+01
2.821717386817057616e+01
2.821648445048599285e+01
2.821602940868515219e+01
2.821571601190756695e+01
2.821550372114618810e+01
2.821533815350025520e+01
2.821521033947675150e+01
2.821510721068944960e+01
2.821502064424887024e+01
2.821495365461874272e+01
2.821490347538848198e+01
2.821485484102079511e+01
2.821481581324016474e+01
2.821477918555527253e+01
2.821477429161614481e+01


==> Files_for_erich/fig_6_superres_robust/res_curve_normal.csv <==
9.226684827111965248e+00
2.043290708642658160e+01
2.533460456864060717e+01
2.732125637814554864e+01
2.804167801532667781e+01
2.822401124516361293e+01
2.825014822033268302e+01
2.824373483996414080e+01
2.823415877337042446e+01
2.822712066516527329e+01
2.822269532478550857e+01
2.821997600067328804e+01
2.821825463503854792e+01
2.821717386817057616e+01
2.821648445048599285e+01
2.821602940868515219e+01
2.821571601190756695e+01
2.821550372114618810e+01
2.821533815350025520e+01
2.821521033947675150e+01
2.821510721068944960e+01
2.821502064424887024e+01
2.821495365461874272e+01
2.821490347538848198e+01
2.821485484102079511e+01
2.821481581324016474e+01
2.821477918555527253e+01
2.821477429161614481e+01


==> Files_for_erich/fig_6_superres_robust/res_curve_uniform.csv <==
9.226684827111965248e+00
2.043290708642658160e+01
2.533460456864060717e+01
2.732125637814554864e+01
2.804167801532667781e+01
2.822401124516361293e+01
2.825014822033268302e+01
2.824373483996414080e+01
2.823415877337042446e+01
2.822712066516527329e+01
2.822269532478550857e+01
2.821997600067328804e+01
2.821825463503854792e+01
2.821717386817057616e+01
2.821648445048599285e+01
2.821602940868515219e+01
2.821571601190756695e+01
2.821550372114618810e+01
2.821533815350025520e+01
2.821521033947675150e+01
2.821510721068944960e+01
2.821502064424887024e+01
2.821495365461874272e+01
2.821490347538848198e+01
2.821485484102079511e+01
2.821481581324016474e+01
2.821477918555527253e+01
2.821477429161614481e+01


==> Files_for_erich/fig_6_superres_robust/res_curve_zero.csv <==
9.226684827111965248e+00
2.043290708642658160e+01
2.533460456864060717e+01
2.732125637814554864e+01
2.804167801532667781e+01
2.822401124516361293e+01
2.825014822033268302e+01
2.824373483996414080e+01
2.823415877337042446e+01
2.822712066516527329e+01
2.822269532478550857e+01
2.821997600067328804e+01
2.821825463503854792e+01
2.821717386817057616e+01
2.821648445048599285e+01
2.821602940868515219e+01
2.821571601190756695e+01
2.821550372114618810e+01
2.821533815350025520e+01
2.821521033947675150e+01
2.821510721068944960e+01
2.821502064424887024e+01
2.821495365461874272e+01
2.821490347538848198e+01
2.821485484102079511e+01
2.821481581324016474e+01
2.821477918555527253e+01
2.821477429161614481e+01


==> Files_for_erich/fig_app_mri_path/psnr.csv <==
1.055568220071780061e+01
2.411817069469348951e+01
2.828550128361673544e+01
3.074937083018123474e+01
3.214657029501682928e+01
3.291680937312557376e+01
3.337424636715753934e+01
3.364550399489496613e+01
3.380965993052699048e+01
3.391319817138816717e+01
3.397797200516281180e+01
3.401913524796592014e+01
3.404464613625953007e+01
3.406134650519815210e+01
3.407270476413268057e+01
3.407206348256685402e+01
3.407890507827517723e+01
3.407804754248445533e+01
3.407801176505369511e+01
3.407785556027413065e+01
3.407813922646987237e+01
3.407997325049684179e+01
3.407948150220792627e+01
3.407928651243391016e+01
3.407935672359330681e+01
3.407929998621671785e+01
3.407929814973963545e+01
3.407926747570527226e+01
3.407931534897743120e+01
3.407936912464997192e+01
3.407940141819462809e+01
3.407943486317449810e+01
3.407943364562237321e+01


==> Files_for_erich/fig_app_mri_path/psnr_mri.csv <==
x,psnr, res 
0,1.05556822007178E+01,100
1,2.41181706946935E+01,1.19444027543068E-01
2,2.82855012836167E+01,4.92012277245522E-02
3,3.07493708301812E+01,2.60919295251369E-02
4,3.21465702950168E+01,1.52449309825897E-02
5,3.29168093731256E+01,9.61153209209442E-03
6,3.33742463671575E+01,6.40055816620588E-03
7,3.3645503994895E+01,4.56278119236231E-03
8,3.3809659930527E+01,3.4724622964859E-03
9,3.39131981713882E+01,2.69665592350066E-03
10,3.39779720051628E+01,2.11442075669765E-03
11,3.40191352479659E+01,1.61035975906998E-03
12,3.40446461362595E+01,1.24280888121575E-03
13,3.40613465051982E+01,9.81610617600381E-04
14,3.40727047641327E+01,5.10616286192089E-04
15,3.40720634825669E+01,7.06059916410595E-04
16,3.40789050782752E+01,3.58294317265972E-04
17,3.40780475424845E+01,3.39674763381481E-04
18,3.40780117650537E+01,2.89472256554291E-04
19,3.40778555602741E+01,2.75720318313688E-04
20,3.40781392264699E+01,3.34231939632446E-04
21,3.40799732504968E+01,1.52497770613991E-04
22,3.40794815022079E+01,1.54990571900271E-04
23,3.40792865124339E+01,1.62727475981228E-04
24,3.40793567235933E+01,1.23614168842323E-04
25,3.40792999862167E+01,1.20784636237659E-04
26,3.40792981497396E+01,1.00103599834256E-04
27,3.40792674757053E+01,1.06570565549191E-04
28,3.40793153489774E+01,9.13279945962131E-05
29,3.407936912465E+01,8.14179875305854E-05
30,3.40794014181946E+01,7.11496904841624E-05
31,3.40794348631745E+01,2.21944264922058E-06

==> Files_for_erich/fig_app_mri_path/residuals.csv <==
inf
1.194440275430679321e-01
4.920122772455215454e-02
2.609192952513694763e-02
1.524493098258972168e-02
9.611532092094421387e-03
6.400558166205883026e-03
4.562781192362308502e-03
3.472462296485900879e-03
2.696655923500657082e-03
2.114420756697654724e-03
1.610359759069979191e-03
1.242808881215751171e-03
9.816106176003813744e-04
5.106162861920893192e-04
7.060599164105951786e-04
3.582943172659724951e-04
3.396747633814811707e-04
2.894722565542906523e-04
2.757203183136880398e-04
3.342319396324455738e-04
1.524977706139907241e-04
1.549905719002708793e-04
1.627274759812280536e-04
1.236141688423231244e-04
1.207846362376585603e-04
1.001035998342558742e-04
1.065705655491910875e-04
9.132799459621310234e-05
8.141798753058537841e-05
7.114969048416242003e-05
2.219442649220582098e-06

